Passive, Transparent, and Selective TLS Decryption for Network Security Monitoring

Internet traffic is increasingly encrypted. While this protects the confidentiality and integrity of communication, it prevents network monitoring systems (NMS) and intrusion detection systems (IDSs) from effectively analyzing the now encrypted payloads. Therefore, many enterprise networks have deployed man-in-the-middle (MitM) proxies that intercept TLS connections at the network border to examine packet payloads and thus retain some visibility. However, recent studies have shown that TLS interception often reduces connection security and potentially introduces additional attack vectors to the network. In this paper, we present a cooperative approach in which end-hosts as cryptographic endpoints selectively provide TLS key material to NMS for decryption. This enables endpoints to control who can decrypt which content and lets users retain privacy for chosen connections. We implement a prototype based on the Zeek NMS that is able to receive key material from hosts, decrypt TLS connections and perform analyzes on the cleartext. The patch is freely available and we plan to upstream our changes to Zeek once they are mature enough. In our evaluation, we discuss how our approach conceptually requires significantly less computational resources compared to the commonly deployed MitM proxies. Our experimental results indicate, that TLS decryption increases a runtime overhead of about 2.5 times of the original runtime on cleartext. Additionally, we show that the latency for transmitting keys between hosts and the NMS can be effectively addressed by buffering traffic at the NMS for at least 40ms, allowing successful decryption of 99.99% of all observed TLS connections.

==> delay.tsv <==
offset	bytes	packets	tls_bytes	conns
0	.94454253386561659286	.81977554025550204959	.98906852723024568601	.01289609432571849668
1	.94855757426288744460	.82274711134105411178	.99221899613333024625	.01473839351510685335
2	.95093912999894503722	.83217919634921266633	.99424881502809900739	.16985998526160648489
3	.95386699641605522696	.84865549674321115401	.99626953299160672509	.46425939572586588061
4	.95609501618259927061	.85944070787068359401	.99731597504383182970	.58658806190125276344
5	.95806325125040394658	.86802377256868441650	.99818252988064435160	.65327929255711127487
6	.95905593635814212250	.87323065493957363262	.99874392530521481947	.71665438467207074428
7	.95982838322812286580	.87784720287605630066	.99904331765065259572	.78703021370670596904
8	.96070118538185097605	.88211883631153739006	.99933774456571841408	.83971997052321296978
9	.96143203119517839744	.88638383677584537218	.99951877764967837168	.88651436993367722918
10	.96199223743116642668	.88968042344887969117	.99962515008873879531	.91341193809874723655
11	.96254796050335395172	.89244637242806542763	.99965748433001183923	.93515106853352984524
12	.96326473503974773026	.89492710364680755098	.99976131039452254087	.94841562269712601326
13	.96365057549089584778	.89685066528700866267	.99977809760451700439	.95762711864406779661
14	.96413924034515080593	.89848900916676616124	.99979872795387817796	.96647015475313190862
15	.96462728341387363385	.89972274180496411563	.99990536917691885002	.97199705232129697862
16	.96495465349654020057	.90074421936562263701	.99991634688053320706	.97420781134856300663
17	.96514301396154530430	.90159987264695347635	.99992617871560018921	.97973470891672807663
18	.96536637013834791170	.90226316976426420451	.99993108284436261676	.98378776713338246131
19	.96566068646258181628	.90307239224738329288	.99994250380576896244	.98599852616064848931
20	.96607562016866446208	.90415356654859977979	.99994627621250929132	.98710390567428150331
25	.96802426448651477396	.90798079091548268132	.99996201186412488817	.99447310243183492999
30	.96993158710063199634	.91145646781019089692	.99997031115895361171	.99742078113485630066
35	.97149213812120328405	.91346625807564240326	.99997370632501990770	.99926308032424465733
40	.97240853284756443769	.91495867658959154164	.99997653563007515436	.99963154016212232866
45	.97312126577799936973	.91570820233215266447	.99997729011142322014	.99963154016212232866
50	.97373435982975656313	.91625210596834746157	.99997766735209725303	.99963154016212232866
55	.97431331875693825920	.91685570634510022420	.99997766735209725303	.99963154016212232866
60	.97471766408620564382	.91741287592364123586	.99997766735209725303	.99963154016212232866
65	.97532571176262960636	.91826189623379896791	.99997766735209725303	.99963154016212232866
70	.97564720642258676858	.91862007667714676113	.99997766735209725303	.99963154016212232866
75	.97584598404810118459	.91885886363937862327	.99997785597243426947	.99963154016212232866
80	.97600325073080751495	.91898489009166766162	.99997785597243426947	.99963154016212232866
85	.97611479364844096425	.91911754951512980725	.99997785597243426947	.99963154016212232866
90	.97617059664710352159	.91925020893859195288	.99997785597243426947	.99963154016212232866
95	.97629218725848081448	.91974104880540189173	.99997785597243426947	.99963154016212232866
100	.97654951635493749393	.92022525570103872329	.99997842183344531880	.99963154016212232866
110	.97708002557322791191	.92133959485812074661	.99997993079614145036	.99963154016212232866
120	.97764681913130271216	.92215545031241294226	.99998011941647846680	.99963154016212232866
130	.97825190206221840156	.92286517822793542140	.99998068527748951613	.99963154016212232866
140	.97868639047271731695	.92338918295061089665	.99998143975883758191	.99963154016212232866
150	.97884938389028841198	.92354174128759236413	.99998143975883758191	.99963154016212232866
160	.97907982301532658984	.92372083150926626073	.99998162837917459835	.99963154016212232866
170	.97921679606008571323	.92394635252915190831	.99998200561984863124	.99963154016212232866
180	.97947294917086205942	.92423157028959552142	.99998219424018564769	.99963154016212232866
190	.97982718669648581867	.92464281450232817289	.99998257148085968057	.99963154016212232866
200	.98020430863310732751	.92500762791684907338	.99998257148085968057	.99963154016212232866
210	.98042083418044102599	.92536580836019686659	.99998257148085968057	.99963154016212232866
220	.98076650187938281641	.92626125946856634962	.99998849415944199692	.99963154016212232866
230	.98123853622349942178	.92715007760576272536	.99998924864079006269	.99963154016212232866
240	.98187635300869718458	.92814502328172881761	.99998962588146409558	.99963154016212232866
250	.98269855623832513182	.92951141534338891764	.99999038036281216136	.99963154016212232866
260	.98449214616836966365	.93210490707207386477	.99999283242719337513	.99963154016212232866
270	.98612648240542040547	.93414122922221780025	.99999339828820442446	.99963154016212232866
280	.98705481271058310246	.93525556837929982357	.99999339828820442446	.99963154016212232866
290	.98778909636710628737	.93605152492007269737	.99999358690854144091	.99963154016212232866
300	.98855620849744904376	.93698014088430771680	.99999490725090055602	.99963154016212232866
310	.98918894286177548120	.93766996988631087410	.99999528449157458890	.99963154016212232866
320	.98971843379361472938	.93837306483066024596	.99999528449157458890	.99963154016212232866
330	.98994837278681184596	.93881747389925843383	.99999566173224862179	.99963154016212232866
340	.99023603870926731416	.93938790942014566005	.99999660483393370401	.99963154016212232866
350	.99045350594628373161	.93962006341120441491	.99999660483393370401	.99963154016212232866
360	.99061153409098230841	.93992518008516734987	.99999660483393370401	.99963154016212232866
370	.99079893934922790773	.94054867937543943435	.99999660483393370401	.99963154016212232866
380	.99116711298101745543	.94128493917565434261	.99999660483393370401	.99963154016212232866
390	.99149220768909180645	.94166965150369456495	.99999660483393370401	.99963154016212232866
400	.99162283221345403495	.94182884281184913971	.99999660483393370401	.99963154016212232866
410	.99182075375743870644	.94231968267865907855	.99999735931528176979	.99963154016212232866
420	.99200764536676645904	.94301614465183534313	.99999886827797790134	.99963154016212232866
430	.99203403971203616118	.94317533595998991789	.99999905689831491778	.99963154016212232866
440	.99207692939667636169	.94322839972937477614	.99999905689831491778	.99963154016212232866
450	.99215084527823140838	.94328809646993274168	.99999905689831491778	.99963154016212232866
460	.99215084527823140838	.94328809646993274168	.99999905689831491778	.99963154016212232866
470	.99215084527823140838	.94328809646993274168	.99999905689831491778	.99963154016212232866
480	.99215800482323542966	.94332126132579827809	.99999905689831491778	.99963154016212232866
490	.99218420992943013564	.94334779321049070721	.99999905689831491778	.99963154016212232866
500	.99221108187807958998	.94339422400870245818	.99999905689831491778	.99963154016212232866
550	.99244645924183671518	.94358658017272256935	.99999924551865193423	.99963154016212232866
600	.99255736235116898699	.94369934068266539314	.99999924551865193423	.99963154016212232866
650	.99263186847841033122	.94380546822143510965	.99999924551865193423	.99963154016212232866
700	.99271884636183237457	.94389169684668550431	.99999924551865193423	.99963154016212232866
750	.99273730167733676173	.94390496278903171887	.99999924551865193423	.99963154016212232866
800	.99273730167733676173	.94390496278903171887	.99999924551865193423	.99963154016212232866
850	.99300908052887707633	.94434273888645679946	.99999924551865193423	.99963154016212232866
900	.99302471077533330656	.94442233454053408684	.99999924551865193423	.99963154016212232866
950	.99312405227832176553	.94457489287751555432	.99999924551865193423	.99963154016212232866
1000	.99319219636808942942	.94472745121449702180	.99999924551865193423	.99963154016212232866
1050	.99326138127276957217	.94486674360913227472	.99999924551865193423	.99963154016212232866
1100	.99330821794383112111	.94496623817672888394	.99999924551865193423	.99963154016212232866
1150	.99331074113149773654	.94499277006142131307	.99999962275932596712	1.00000000000000000000
1200	.99333380126449369685	.94507236571549860045	.99999981137966298356	1.00000000000000000000
1250	.99335369840152186425	.94516522731192210239	.99999981137966298356	1.00000000000000000000
1300	.99339967899105366867	.94525808890834560434	1.00000000000000000000	1.00000000000000000000
1350	.99341301133445637413	.94530451970655735531	1.00000000000000000000	1.00000000000000000000
1400	.99344469536244144504	.94534431753359599900	1.00000000000000000000	1.00000000000000000000
1450	.99346553869484459323	.94537748238946153541	1.00000000000000000000	1.00000000000000000000
1500	.99347930809039669458	.94539074833180774997	1.00000000000000000000	1.00000000000000000000
1550	.99351669632478522109	.94543717913001950094	1.00000000000000000000	1.00000000000000000000
1600	.99351669632478522109	.94543717913001950094	1.00000000000000000000	1.00000000000000000000
1650	.99351669632478522109	.94543717913001950094	1.00000000000000000000	1.00000000000000000000
1700	.99352965469573019605	.94546371101471193007	1.00000000000000000000	1.00000000000000000000
1750	.99352965469573019605	.94546371101471193007	1.00000000000000000000	1.00000000000000000000
1800	.99352965469573019605	.94546371101471193007	1.00000000000000000000	1.00000000000000000000
1850	.99356439808876103817	.94555657261113543201	1.00000000000000000000	1.00000000000000000000
1900	.99356439808876103817	.94555657261113543201	1.00000000000000000000	1.00000000000000000000
1950	.99358285340426542533	.94560300340934718298	1.00000000000000000000	1.00000000000000000000
2000	.99358285340426542533	.94560300340934718298	1.00000000000000000000	1.00000000000000000000

